The Ultraviolet Upturn in field Luminous Red Galaxies at $0.3 < z < 0.7$

We derive the evolution of the ultraviolet upturn colour from a sample of field luminous red galaxies at $0.3 < z < 0.7$ with $-24 < M_r < -21.5$. No individual objects are securely detected, so we stack several hundred galaxies within absolute magnitude and redshift intervals. We find that the colour of the ultraviolet upturn (in observed $NUV-i$ which is approximately equivalent to the classical $FUV-V$ at the redshifts of our targets) does not change strongly with redshift to $z=0.7$. This behaviour is similar to that observed in cluster ellipticals over this same mass range and at similar redshifts and we speculate that the processes involved in the origin of the UV upturn are the same. The observations are most consistent with spectral synthesis models containing a fraction of a helium rich stellar population with abundances between 37\% and 42\%, although we cannot formally exclude a contribution due to residual star formation at the $\sim 0.5\%$ level (however, this appears unlikely for cluster galaxies that are believed to be more quenched). This suggests that the ultraviolet upturn is a primordial characteristic of early type galaxies at all redshifts and that an unexpected nucleosynthesis channel may lead to nearly complete chemical evolution at early times.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
